Self-Adapting Large Visual-Language Models to Edge Devices across Visual Modalities

Recent advancements in Vision-Language (VL) models have sparked interest in their deployment on edge devices, yet challenges in handling diverse visual modalities, manual annotation, and computational constraints remain. We introduce EdgeVL, a novel framework that bridges this gap by seamlessly integrating dual-modality knowledge distillation and quantization-aware contrastive learning. This approach enables the adaptation of large VL models, like CLIP, for efficient use with both RGB and non-RGB images on resource-limited devices without the need for manual annotations. EdgeVL not only transfers visual language alignment capabilities to compact models but also maintains feature quality post-quantization, significantly enhancing open-vocabulary classification performance across various visual modalities. Our work represents the first systematic effort to adapt large VL models for edge deployment, showcasing up to 15.4% accuracy improvements on multiple datasets and up to 93-fold reduction in model size.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission


==> figures/vis_pred/sample_4048/acc.txt <==
True label: office
RGB clip: ['office: 70.4', 'computer cluster: 28.7', 'copy/mail room: 0.5']
RGB edge: ['office: 99.9', 'copy/mail room: 0.1', 'computer cluster: 0.0']
Depth clip: ['apartment: 39.1', 'dining room: 25.6', 'office: 8.0']
Depth edge: ['office: 99.5', 'conference room: 0.5', 'classroom: 0.0']


==> figures/vis_pred/sample_4327/acc.txt <==
True label: bedroom/hotel
RGB clip: ['bedroom/hotel: 51.79', 'lobby: 26.09', 'living room/lounge: 10.06']
RGB gupta: ['office: 20.76', 'closet: 18.66', 'storage/basement/garage: 14.05']
RGB skd: ['apartment: 97.39', 'living room/lounge: 1.40', 'game room: 0.56']
RGB edge: ['bedroom/hotel: 76.49', 'living room/lounge: 23.50', 'apartment: 0.01']
Depth clip: ['game room: 24.32', 'lobby: 20.23', 'living room/lounge: 14.63']
Depth gupta: ['apartment: 46.68', 'bedroom/hotel: 31.26', 'closet: 7.60']
Depth skd: ['bedroom/hotel: 91.90', 'apartment: 5.22', 'game room: 1.12']
Depth edge: ['bedroom/hotel: 99.25', 'living room/lounge: 0.75', 'lobby: 0.00']


==> figures/vis_pred/sample_4990/acc.txt <==
True label: Highway
RGB clip: ['Highway: 99.8', 'Industrial: 0.1', 'PermanentCrop: 0.0']
RGB cqd: ['Highway: 58.4', 'Industrial: 35.4', 'Residential: 4.7']
RGB skd: ['Highway: 91.3', 'Industrial: 6.8', 'Residential: 1.8']
RGB edge: ['Highway: 96.0', 'Pasture: 3.2', 'Residential: 0.4']
Depth clip: ['Pasture: 31.2', 'Forest: 24.5', 'Industrial: 19.0']
Depth cqd: ['Highway: 99.0', 'Industrial: 0.8', 'Residential: 0.1']
Depth skd: ['Industrial: 47.2', 'Highway: 31.7', 'PermanentCrop: 13.0']
Depth edge: ['Highway: 98.4', 'Pasture: 1.0', 'PermanentCrop: 0.4']


==> figures/vis_pred/sample_5068/acc.txt <==
True label: storage/basement/garage
RGB clip: ['storage/basement/garage: 98.9', 'office: 0.5', 'apartment: 0.3']
RGB cqd: ['office: 83.8', 'classroom: 5.0', 'game room: 3.7']
RGB skd: ['apartment: 45.2', 'storage/basement/garage: 31.9', 'closet: 11.7']
RGB edge: ['storage/basement/garage: 99.0', 'office: 0.4', 'closet: 0.2']
Depth clip: ['bathroom: 35.1', 'hallway: 29.4', 'lobby: 11.3']
Depth cqd: ['office: 98.5', 'closet: 0.6', 'copy/mail room: 0.6']
Depth skd: ['office: 27.7', 'closet: 23.2', 'hallway: 14.6']
Depth edge: ['storage/basement/garage: 49.8', 'closet: 38.2', 'hallway: 8.1']


==> figures/vis_pred/sample_5088/acc.txt <==
True label: Highway
RGB clip: ['Highway: 99.8', 'Industrial: 0.1', 'PermanentCrop: 0.0']
RGB gupta: ['Highway: 93.6', 'Industrial: 3.6', 'Residential: 2.7']
RGB skd: ['Industrial: 80.0', 'Highway: 17.0', 'Residential: 2.4']
RGB edge: ['Highway: 99.9', 'Pasture: 0.1', 'Industrial: 0.0']
Depth clip: ['Forest: 77.2', 'Pasture: 8.5', 'Highway: 6.4']
Depth gupta: ['Highway: 95.9', 'Industrial: 2.6', 'PermanentCrop: 0.9']
Depth skd: ['Industrial: 44.9', 'Highway: 32.3', 'PermanentCrop: 13.8']
Depth edge: ['Highway: 99.8', 'Pasture: 0.2', 'Industrial: 0.0']


==> figures/vis_pred/sample_94/acc.txt <==
True label: office
RGB clip: ['office: 99.7', 'copy/mail room: 0.1', 'classroom: 0.1']
RGB edge: ['office: 98.4', 'classroom: 0.7', 'conference room: 0.5']
Depth clip: ['stairs: 68.6', 'hallway: 10.3', 'classroom: 6.4']
Depth edge: ['office: 78.5', 'game room: 8.5', 'conference room: 4.3']


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

